Clustering attributed graphs: models, measures and methods

Clustering a graph, i.e., assigning its nodes to groups, is an important operation whose best known application is the discovery of communities in social networks. Graph clustering and community detection have traditionally focused on graphs without attributes, with the notable exception of edge weights. However, these models only provide a partial representation of real social systems, that are thus often described using node attributes, representing features of the actors, and edge attributes, representing different kinds of relationships among them. We refer to these models as attributed graphs. Consequently, existing graph clustering methods have been recently extended to deal with node and edge attributes. This article is a literature survey on this topic, organizing and presenting recent research results in a uniform way, characterizing the main existing clustering methods and highlighting their conceptual differences. We also cover the important topic of clustering evaluation and identify current open problems.

==> terminology.txt <==
Attribute-augmented social networks
Attribute Graph




This section attempts to list the different representations of social networks augmented with node attributes. The literature abounds of terminologies and modelisations in accordance with the research community or the finality of the work. 
Network Science studies focus since its birth mainly on the structure of the relationships. The most natural representation is a graph $G\left(V,E\right)$, where $V$ and $E$ are the set of nodes and edges respectively. Graphs may be directed or not, valued or not, and most advances and challenges address the topology of links, structural salient positions, partitioning, structural evolution or diffusion, from a theoretical point of view or from analytic perspectives, providing robust and/or large scale and/or visual measures.  \underline{(draft about Network Science. Provide an historical point of view here, with solid references)}.

However, in the 90s, \cite{Wasserman1994} introduces already upon the \textit{structural} network, the \textit{compositional} dimension describing the actors with attributes, and the \textit{affiliation network} modeling memberships to groups, e.g. companies. Affiliation network is a bipartite graph (or a 'two-mode' graph) with two types of nodes: the social network actors and groups that they have formed. The links denote the membership, there are no edges connectiong users directly to others users, neither groups to other groups. Affiliation networks may be flattened into a comembership graph where nodes are linked if they are both members of the same group.


Some complex graphs integrate \textit{structural} network and \textit{compositional and/or affilitation} network into a single graph. For example in a Social-Attribute Network (SAN) introduced bu \cite{Yin:2010:LUF:1772690.1772879, Yin:2010:SAN}, a single graph combines both user attributes and graph structure. The social network G is augmented by a bipartite graph connecting user nodes to additional attribute nodes by mutex links, with mutual exclusion between attributes.

Given a social graph $G\left(V_p,E_p\right)$, with person nodes and social edges,  
$SAN\left(V,E\right)$ is SAN where $E=E_p \cap E_a$ and $V=V_p \cap V_a$. Each attribute $a$ in $V_a$ is an attribute node. $E_a$ is the set of edges between every person node and the related attribute nodes.



Computer scientists are describing such networks by \textit{attribute graphs}
Theory about \textit{Social and Affiliation Networks} \cite{zheleva:kdd09}
Data mining on \textit{Relational Data} \cite{Neville2003} in the late 1990s and early 2000s, and workshops  dedicated to \textit{Link Mining} in Machine Learning field.



